A Multi-task Learning Approach for Named Entity Recognition using Local Detection

Named entity recognition (NER) systems that perform well require task-related and manually annotated datasets. However, they are expensive to develop, and are thus limited in size. As there already exists a large number of NER datasets that share a certain degree of relationship but differ in content, it is important to explore the question of whether such datasets can be combined as a simple method for improving NER performance. To investigate this, we developed a novel locally detecting multitask model using FFNNs. The model relies on encoding variable-length sequences of words into theoretically lossless and unique fixed-size representations. We applied this method to several well-known NER tasks and compared the results of our model to baseline models as well as other published results. As a result, we observed competitive performance in nearly all of the tasks.

==> changes.txt <==
=================================================================================
A Multi-task Learning Approach for Named Entity Recognition using Local Detection
=================================================================================

Issues faced:
-------------
1. More details about the corpus
2. Results section is difficult to follow, different explanations are in the same place.
3. More careful rigour is required when explaining the results.
4. Lack of flow when it comes to explaining the model - maybe diagram required?
5. More qualitative evaluation required. 
6. Better highlighting of the proposed approach, advantages compared to the previous models in terms of quality. 
7. Better explanation of the training procedure. 
8. More stress on why using FFNNs with FOFE rather than other NER models with MTL. Should be added to the related works section. 

Questions asked:
----------------
1. How is the model trained with the multi-task learning regime. 
2. The list of tools used at implementation.

Side note:
- Make sure the state of the arts are still the same on the paper. Especially KBP 2016! 
- Find the Google paper that uses FFNNs and their explanation for why FFNNs are important.
- In the results section, add a brief description of the networks used. Example: BiLSTM-CNNs | Chiu and Nichols (2016)
- Create a small Contributions section, and talk about how we also contribute to deciding whether combining many NER tasks together makes the model stronger. Research done on having auxiliary tasks from different tasks, like POS tagging, but not with same task. Whether adding more NER tasks to a model actually improves the model.
- Mention that our model doesn't use any hand-crafted features.

Intorduction (to add)
------------

In this paper, we investigate how hard parameter sharing can be used to improve named entity recognition models, by exploiting different syntactically and semantically annotated corpora. 

Contributions: 
--------------

In this paper, we investigate how hard parameter sharing can be used to improve named entity recognition models using simple feedforward neural networks on several corpora with various annotations and languages.

Our main contribution lies in combining these two proposed methods for the NER task. Furthermore, we investigate the question of how helpful NER tasks can be as auxiliary tasks, 
Our contribution lies in determining whether NER tasks can be picked as good auxiliary tasks for a main NER task.


